TouchTwin: Human-AI Haptic Authoring for 3D-Scanned Tabletop Scenes through Language and Touch

Creating haptic experiences from real-world environments remains difficult: visual scans capture appearance but not material feel, while manual haptic authoring requires specialized expertise. We present TouchTwin, a human-AI approach that turns phone scans of tabletop scenes into editable haptic scenes. TouchTwin uses AI to propose material regions that users can experience and revise through language and spatial edits. A model trained on measured tool-surface interactions generates the haptic responses, allowing users to work with material descriptions rather than low-level signal parameters. In a study with N=12 participants and physical reference objects present, automatic drafts scored 4.0/7 for realism and 5.4/7 as useful starting points. After a median of 6.6 minutes of editing, realism increased to 5.6/7, while scoring the saved material layers against ground truth showed material-family accuracy improving from 52% to 92%. Participants also used the same workflow to author material feels without a physical reference.

==> figures/_assets/gen_fidelity_floor.json <==
[
 {
  "name": "Styrofoam",
  "family": "foam/rubber",
  "floor": 0.1295105218887329,
  "random": 0.9101833254098892
 },
 {
  "name": "Wood",
  "family": "wood",
  "floor": 0.04777252674102783,
  "random": 0.8620440661907196
 },
 {
  "name": "ABS Plastic",
  "family": "plastic",
  "floor": 0.007601678371429443,
  "random": 0.7118080258369446
 },
 {
  "name": "Carpet 1",
  "family": "fabric",
  "floor": 0.09610611200332642,
  "random": 0.8202614784240723
 },
 {
  "name": "EPDM Foam",
  "family": "foam/rubber",
  "floor": 0.050255775451660156,
  "random": 0.8548993468284607
 },
 {
  "name": "Cardboard",
  "family": "paper",
  "floor": 0.1341668963432312,
  "random": 0.7769910246133804
 },
 {
  "name": "Carbon Fiber",
  "family": "carbon",
  "floor": 0.2384629249572754,
  "random": 0.8754369243979454
 },
 {
  "name": "Textured Cloth",
  "family": "fabric",
  "floor": 0.0455625057220459,
  "random": 0.7801494598388672
 },
 {
  "name": "Leather 1 Front",
  "family": "leather",
  "floor": 0.27380889654159546,
  "random": 0.8115785270929337
 },
 {
  "name": "Microfiber Cloth",
  "family": "fabric",
  "floor": 0.051489830017089844,
  "random": 0.7280232906341553
 },
 {
  "name": "Resume Paper",
  "family": "paper",
  "floor": 0.100821852684021,
  "random": 0.8941427767276764
 },
 {
  "name": "Bubble Envelope",
  "family": "paper",
  "floor": 0.019792556762695312,
  "random": 0.9748522713780403
 },
 {
  "name": "Velvet",
  "family": "fabric",
  "floor": 0.0015947818756103516,
  "random": 0.8437695503234863
 }
]

==> figures/_assets/gt_scores_all.txt <==
=== P01 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P01
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_01
     felt_err      0.22->0.16 (-0.06)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.0 (-3.582)  cos 0.825->0.863 (+0.038)
     family_%      76->100 (+24)    top1_% 76->100 (+24)
  candidate_06
     felt_err      0.522->0.669 (+0.147)   (random 0.842)
     naming        top5% 28->52 (+24)  GT-rank 35.042->5.526 (-29.516)  cos 0.664->0.828 (+0.164)
     family_%      28->100 (+72)    top1_% 28->28 (+0)
====================================================================================
=== P02 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P02
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_06
     felt_err      0.522->0.378 (-0.144)   (random 0.842)
     naming        top5% 28->100 (+72)  GT-rank 35.042->2.551 (-32.491)  cos 0.664->0.845 (+0.181)
     family_%      28->100 (+72)    top1_% 28->37 (+9)
  candidate_01
     felt_err      0.22->0.151 (-0.069)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.381 (-3.201)  cos 0.825->0.85 (+0.025)
     family_%      76->100 (+24)    top1_% 76->62 (-14)
====================================================================================
=== P03 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P03
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_01
     felt_err      0.22->0.191 (-0.029)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.383 (-3.199)  cos 0.825->0.871 (+0.046)
     family_%      76->100 (+24)    top1_% 76->62 (-14)
  candidate_06
     felt_err      0.522->0.34 (-0.182)   (random 0.842)
     naming        top5% 28->76 (+48)  GT-rank 35.042->2.448 (-32.594)  cos 0.664->0.849 (+0.185)
     family_%      28->100 (+72)    top1_% 28->76 (+48)
====================================================================================
=== P04 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P04
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_06
     felt_err      0.522->0.304 (-0.218)   (random 0.842)
     naming        top5% 28->100 (+72)  GT-rank 35.042->1.958 (-33.084)  cos 0.664->0.753 (+0.089)
     family_%      28->100 (+72)    top1_% 28->28 (+0)
  candidate_01
     felt_err      0.22->0.361 (+0.141)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.619 (-2.963)  cos 0.825->0.813 (-0.012)
     family_%      76->76 (+0)    top1_% 76->38 (-38)
====================================================================================
=== P05 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P05
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_01
     felt_err      0.22->0.141 (-0.079)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.0 (-3.582)  cos 0.825->0.879 (+0.054)
     family_%      76->100 (+24)    top1_% 76->100 (+24)
  candidate_06
     felt_err      0.522->0.649 (+0.127)   (random 0.842)
     naming        top5% 28->52 (+24)  GT-rank 35.042->4.1 (-30.942)  cos 0.664->0.776 (+0.112)
     family_%      28->100 (+72)    top1_% 28->28 (+0)
====================================================================================
=== P06 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P06
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_06
     felt_err      0.522->0.767 (+0.245)   (random 0.842)
     naming        top5% 28->28 (+0)  GT-rank 35.042->28.403 (-6.639)  cos 0.664->0.762 (+0.098)
     family_%      28->76 (+48)    top1_% 28->28 (+0)
  candidate_01
     felt_err      0.22->0.531 (+0.311)   (random 0.837)
     naming        top5% 76->38 (-38)  GT-rank 4.582->6.291 (+1.709)  cos 0.825->0.775 (-0.05)
     family_%      76->76 (+0)    top1_% 76->0 (-76)
====================================================================================
=== P07 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P07
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_01
     felt_err      0.22->0.176 (-0.044)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.374 (-3.208)  cos 0.825->0.856 (+0.031)
     family_%      76->100 (+24)    top1_% 76->63 (-13)
  candidate_06
     felt_err      0.522->0.623 (+0.101)   (random 0.842)
     naming        top5% 28->52 (+24)  GT-rank 35.042->5.284 (-29.758)  cos 0.664->0.779 (+0.115)
     family_%      28->100 (+72)    top1_% 28->28 (+0)
====================================================================================
=== P08 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P08
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_06
     felt_err      0.522->0.718 (+0.196)   (random 0.842)
     naming        top5% 28->28 (+0)  GT-rank 35.042->15.572 (-19.47)  cos 0.664->0.746 (+0.082)
     family_%      28->76 (+48)    top1_% 28->28 (+0)
  candidate_01
     felt_err      0.22->0.16 (-0.06)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.0 (-3.582)  cos 0.825->0.868 (+0.043)
     family_%      76->100 (+24)    top1_% 76->100 (+24)
====================================================================================
=== P09 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P09
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_01
     felt_err      0.22->0.169 (-0.051)   (random 0.837)
     naming        top5% 76->99 (+23)  GT-rank 4.582->1.275 (-3.307)  cos 0.825->0.857 (+0.032)
     family_%      76->99 (+23)    top1_% 76->99 (+23)
  candidate_06
     felt_err      0.522->0.698 (+0.176)   (random 0.842)
     naming        top5% 28->28 (+0)  GT-rank 35.042->7.207 (-27.835)  cos 0.664->0.785 (+0.121)
     family_%      28->100 (+72)    top1_% 28->28 (+0)
====================================================================================
=== P10 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P10
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_06
     felt_err      0.522->0.823 (+0.301)   (random 0.842)
     naming        top5% 28->28 (+0)  GT-rank 35.042->23.12 (-11.922)  cos 0.664->0.769 (+0.105)
     family_%      28->57 (+29)    top1_% 28->9 (-19)
  candidate_01
     felt_err      0.22->0.248 (+0.028)   (random 0.837)
     naming        top5% 76->76 (+0)  GT-rank 4.582->6.563 (+1.981)  cos 0.825->0.827 (+0.002)
     family_%      76->76 (+0)    top1_% 76->38 (-38)
====================================================================================
=== P11 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P11
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_01
     felt_err      0.22->0.216 (-0.004)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.478 (-3.104)  cos 0.825->0.875 (+0.05)
     family_%      76->76 (+0)    top1_% 76->76 (+0)
  candidate_06
     felt_err      0.522->0.669 (+0.147)   (random 0.842)
     naming        top5% 28->52 (+24)  GT-rank 35.042->4.1 (-30.942)  cos 0.664->0.833 (+0.169)
     family_%      28->100 (+72)    top1_% 28->28 (+0)
====================================================================================
=== P12 ===

====================================================================================
  OBJECTIVE auto->full vs GT — participant P12
  felt_err: lower=better (signal dist to real material) | clip_sim/family: higher=better
====================================================================================
  candidate_06
     felt_err      0.522->0.204 (-0.318)   (random 0.842)
     naming        top5% 28->100 (+72)  GT-rank 35.042->1.724 (-33.318)  cos 0.664->0.816 (+0.152)
     family_%      28->100 (+72)    top1_% 28->76 (+48)
  candidate_01
     felt_err      0.22->0.212 (-0.008)   (random 0.837)
     naming        top5% 76->100 (+24)  GT-rank 4.582->1.0 (-3.582)  cos 0.825->0.859 (+0.034)
     family_%      76->100 (+24)    top1_% 76->100 (+24)
====================================================================================


==> figures/_assets/gt_scores_parsed.json <==
{
 "P01|candidate_01": {
  "fam_a": 76,
  "fam_f": 100,
  "top1_a": 76,
  "top1_f": 100
 },
 "P01|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 28
 },
 "P02|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 37
 },
 "P02|candidate_01": {
  "fam_a": 76,
  "fam_f": 100,
  "top1_a": 76,
  "top1_f": 62
 },
 "P03|candidate_01": {
  "fam_a": 76,
  "fam_f": 100,
  "top1_a": 76,
  "top1_f": 62
 },
 "P03|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 76
 },
 "P04|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 28
 },
 "P04|candidate_01": {
  "fam_a": 76,
  "fam_f": 76,
  "top1_a": 76,
  "top1_f": 38
 },
 "P05|candidate_01": {
  "fam_a": 76,
  "fam_f": 100,
  "top1_a": 76,
  "top1_f": 100
 },
 "P05|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 28
 },
 "P06|candidate_06": {
  "fam_a": 28,
  "fam_f": 76,
  "top1_a": 28,
  "top1_f": 28
 },
 "P06|candidate_01": {
  "fam_a": 76,
  "fam_f": 76,
  "top1_a": 76,
  "top1_f": 0
 },
 "P07|candidate_01": {
  "fam_a": 76,
  "fam_f": 100,
  "top1_a": 76,
  "top1_f": 63
 },
 "P07|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 28
 },
 "P08|candidate_06": {
  "fam_a": 28,
  "fam_f": 76,
  "top1_a": 28,
  "top1_f": 28
 },
 "P08|candidate_01": {
  "fam_a": 76,
  "fam_f": 100,
  "top1_a": 76,
  "top1_f": 100
 },
 "P09|candidate_01": {
  "fam_a": 76,
  "fam_f": 99,
  "top1_a": 76,
  "top1_f": 99
 },
 "P09|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 28
 },
 "P10|candidate_06": {
  "fam_a": 28,
  "fam_f": 57,
  "top1_a": 28,
  "top1_f": 9
 },
 "P10|candidate_01": {
  "fam_a": 76,
  "fam_f": 76,
  "top1_a": 76,
  "top1_f": 38
 },
 "P11|candidate_01": {
  "fam_a": 76,
  "fam_f": 76,
  "top1_a": 76,
  "top1_f": 76
 },
 "P11|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 28
 },
 "P12|candidate_06": {
  "fam_a": 28,
  "fam_f": 100,
  "top1_a": 28,
  "top1_f": 76
 },
 "P12|candidate_01": {
  "fam_a": 76,
  "fam_f": 100,
  "top1_a": 76,
  "top1_f": 100
 }
}
